Decoding Delay Guarantees of Space Regulated Multiple Access Random Wireless Networks using Successive Interference Cancellation

This paper is focused on decoding delay guarantees in wireless networks, where messages have a given signal-to-interference-plus-noise ratio threshold $\eta_0$ to meet in order to be successfully decoded, and where transmissions should occur within some strict time constraints. Its main contribution consists in quantifying the worst-case transmissions decoding delays in the uplink of cellular and cell-free networks using successive interference cancellation. We show how such decoding delay guarantees can be obtained using spatial network calculus, a new tool introduced recently, and in particular spatial regulation. The results rely on the assumption of absence of fading. We nevertheless outline what this approach will lead to in the fading case for cellular networks.

==> figures/delay_data.csv <==
r,mean_delay,min_delay,max_delay,bound_delay
1.0,653.3668218857479,418.527038187335,1384.5301125860346,7563.590091989678
3.0714285714285716,2073.935357704062,995.2333704365226,3651.0794052785213,10212.855368643315
5.142857142857143,3949.9892050887825,2976.629555470513,5510.819117746502,14219.8968957078
7.214285714285715,7244.257044503963,6027.993626373171,9075.017651899241,19584.578805471356
9.285714285714286,11112.097695389515,9188.627406156067,13235.515875987234,26307.076846422515
11.357142857142858,15709.919996661507,13751.048741312512,19426.015776135537,34387.565872836734
13.42857142857143,22181.67798057047,17418.50397775801,24943.787012000044,43826.16636304888
15.500000000000002,28345.61650134043,24299.78688288963,35130.52597271695,54622.95469262627
17.571428571428573,34888.643086640725,31253.838191284438,38268.9779684565,66777.97877185642
19.642857142857146,42725.334094163874,38153.52898386731,47033.53089109502,80291.26908094382
21.714285714285715,51571.28900123917,46156.257284028026,55055.30734300675,95162.84545159494
23.78571428571429,59994.2955482491,53228.47834943627,64862.452855522366,111392.72110794355
25.85714285714286,68368.3934992176,64488.982085801916,74277.02238885226,128980.90508326568
27.92857142857143,78871.98273413791,74490.59262895273,87418.42710871623,147927.4036895524
30.0,87073.82220765727,81986.61202314663,96754.56023891574,168232.22143040996


==> figures/sinr_HPP_PPP.csv <==
Distance_m,HPP_H1,Bound_H1,PPP_H1,HPP_H2,Bound_H2,PPP_H2,HPP_H3,Bound_H3,PPP_H3,HPP_H4,Bound_H4,PPP_H4,HPP_H5,Bound_H5,PPP_H5,HPP_H6,Bound_H6,PPP_H6,HPP_H7,Bound_H7,PPP_H7,HPP_H8,Bound_H8,PPP_H8,HPP_H9,Bound_H9,PPP_H9,HPP_H10,Bound_H10,PPP_H10
1.0,-4.625015078182187,-6.358817623540197,-5.850570033561545,-1.9578051062828674,-3.628295074999132,-3.534077026494348,-0.03865898354631332,-2.5319724200097915,-3.3580370330748277,0.0375668185344948,-1.942051560494868,-0.6050783518009438,0.014517475540218283,-1.574154940218251,-0.7254624165190175,0.15514786618129112,-1.3230410071248677,0.5348194698103063,0.7853066667923253,-1.14082402847576,0.36124747559536863,0.36172810293140056,-1.0026176781898923,0.26433688240026126,1.147728546091976,-0.8942190518177688,0.34327618771534907,0.3573064363471241,-0.8069363583276148,0.4269821395994762
2.357142857142857,-9.456932281742205,-11.26851024012816,-10.60980079796895,-5.740209868982189,-7.174488075688862,-6.8447940966353435,-3.6810649915323097,-5.278663277260366,-4.880276150725285,-2.343695371991112,-4.173023415445407,-3.453620250889895,-1.3606320354033898,-3.447918741400695,-3.8495638194733353,-0.41291606530940433,-2.9359597944844396,-2.5800274278478135,-0.11328444555402757,-2.555442404553432,-1.453595469717881,-0.06325464121226895,-2.261662615226128,-1.69324038522476,-0.0101263587866029,-2.028095857458458,-0.26320080187595046,0.18664280039331954,-1.8380126318128551,-1.2920278362769801
3.7142857142857144,-12.924147824726546,-14.426048296725316,-13.40604469127366,-8.161848059967838,-9.750055223014257,-9.122782395131411,-5.146091567687504,-7.431424950729496,-6.8287187054073115,-4.753342433612565,-6.0119590582614855,-5.936069229704669,-3.4940752844387357,-5.047574580434313,-4.6822767627584705,-2.502642244587115,-4.348467479502615,-3.9952728958370094,-2.435605704159448,-3.8182430083044276,-4.8407243553369455,-1.094290568552255,-3.402350364252411,-3.652973876742024,-0.25171842371837666,-3.0674919512672694,-2.6798365139118485,-0.05429449879528973,-2.7921602760512116,-2.2734301830924055
5.071428571428571,-14.90743597869092,-16.745982586271463,-15.529890677728178,-9.885617914016763,-11.753964165644033,-11.102047083106303,-7.120599864454508,-9.181281402671024,-9.058545415563449,-5.618933857673342,-7.557295284225197,-8.011701233163528,-4.647854753822992,-6.426709940799173,-6.290673504761813,-3.5052605257657268,-5.590912864535943,-4.989651131989236,-3.0590731654000667,-4.946871826569254,-3.7949417188595365,-2.355603049536933,-4.435081859953889,-4.470225147634747,-1.711074039033891,-4.018534982539905,-4.940329296863572,-2.1497101449620963,-3.6729199466661115,-2.7402868561734812
6.428571428571429,-16.764211274712288,-18.57829067942452,-17.207365768653922,-11.711992107154103,-13.389186344022697,-12.69727496376162,-9.101041540116988,-10.648875339914138,-9.890848467484782,-6.779659102466574,-8.882980872974116,-8.570409771268391,-6.259989483657696,-7.632010434357034,-8.177435970318308,-4.402593403054478,-6.693548929560848,-6.239453928900004,-4.770565895774207,-5.961372797237847,-5.400955753237938,-2.9267967014516865,-5.373382199949603,-5.006112858704319,-3.1320261096580104,-4.890485119668224,-4.517245953605795,-2.469113758447293,-4.486701387607553,-4.038012925431762
7.7857142857142865,-18.24072996406275,-20.091999364039058,-18.64363539906458,-12.957228519457658,-14.768649259760425,-13.70404436189553,-9.981323547279077,-11.910080761533777,-11.191532717651196,-7.9591186738601705,-10.040677735843865,-9.360065847978802,-6.976125641444012,-8.699211087184164,-8.256399112561398,-5.422504196570257,-7.681489719916691,-7.062555083437601,-5.921995562603634,-6.8796619639291166,-6.796941245003085,-3.9473714754194695,-6.230207752984218,-6.172749266543591,-3.874897560986109,-5.692826155097739,-5.2451789133699345,-2.785167643119271,-5.240520170079161,-5.020121879385715
9.142857142857142,-19.475906509249178,-21.38135717111496,-19.970211463612277,-14.106965225044522,-15.96083178241232,-14.791563706139977,-10.910564960483546,-13.014620078491962,-12.142337107498413,-8.561970135413603,-11.066691892974763,-10.328127233749164,-7.22066170793548,-9.65504882938554,-8.830482988851704,-5.868301831269549,-8.574617324418409,-7.905192328762643,-5.3424013540186905,-7.716671722491633,-7.259851253177096,-5.041241081971538,-7.016882299570364,-6.690758137858662,-3.832293909277337,-6.434223866779165,-6.415305472665784,-4.6358650827163,-5.941064007777356,-5.564622512940386
10.5,-20.698148070319874,-22.50422247398665,-20.98066629752767,-15.248164078728808,-17.010165341016737,-15.888262457962853,-11.802248568368,-13.996515189813577,-13.131902252695795,-9.759083282053487,-11.987124307448429,-11.103330594325326,-7.946594355960141,-10.519639649762757,-10.101698944500605,-6.829555702457673,-9.388528078844908,-8.71242329369429,-5.815646831774984,-8.484574614665151,-7.3819598543955065,-5.725934276536457,-7.742971175168307,-7.523637253775227,-5.3328702743245096,-7.122245574666618,-6.628499259026663,-4.787070553351963,-6.594358464380791,-5.903389826551249
11.857142857142858,-21.609799306445346,-23.4986452916262,-21.96577668212675,-16.12764564847379,-17.947037861123675,-16.733479669239017,-12.85176467100522,-14.879947306985965,-14.166354448969278,-10.78503815325946,-12.821218393020393,-12.21999000508446,-9.17247277242373,-11.308332957818221,-10.411395974925686,-7.556842423650338,-10.135510319520106,-9.555251745961067,-7.023907176107941,-9.193252081791806,-8.262365811601533,-6.231633458023925,-8.416458795507703,-8.182084263633568,-5.31547629794006,-7.7633749993059755,-7.0592676187396295,-4.814401531380863,-7.20569476656666,-6.728443020924878
13.214285714285715,-22.709868952399898,-24.3909772810016,-22.786604941166804,-17.040917060858252,-18.793117602358727,-17.684603316503875,-13.744783391431838,-15.68266734834306,-14.537144929156502,-11.34191929049919,-13.583503096572363,-12.590716570554854,-9.533565332981912,-12.033032254571292,-11.397090750079016,-8.260241418993058,-10.825337964868405,-9.854064516006929,-7.294537345253684,-9.850753259237539,-9.330692787041993,-7.1044387623375505,-9.043996624285136,-8.539319262099177,-6.592051570346316,-8.363128881918385,-8.16187629590095,-5.0802971339228185,-7.779665871748786,-7.158222866424007
14.571428571428573,-23.36646583745741,-25.200218970288496,-23.610894377720655,-17.655993479853265,-19.564384355755962,-18.43347434901536,-14.32876735729157,-16.418066369822256,-15.25009132761319,-11.99580157525362,-14.285184866711997,-13.247742511590054,-10.438153769847373,-12.703117487300212,-11.598705388769986,-8.849625771711208,-11.465871900299636,-10.320115263782135,-7.7918267609087835,-10.463678880538932,-9.874886902120728,-6.993597494615232,-9.631140733582328,-9.0196686490256,-6.670419519240998,-8.926196738066627,-8.606638863404907,-5.441887122589861,-8.320241386995763,-7.570491394620802
15.928571428571429,-24.179719067074732,-25.940520227043997,-24.380364889588847,-18.567154734185447,-20.27295368774069,-18.825431759708355,-14.851866466847701,-17.096483228716902,-15.78404467002409,-12.407045843747786,-14.935072438431794,-14.07176128450349,-10.713432058842447,-13.326091433455105,-12.244093894280443,-9.88463985541175,-12.063506458207257,-11.113376377969342,-8.381676652545666,-11.037485453351543,-10.629491330257434,-7.62664231025111,-10.182555330424757,-9.430162261761906,-6.774903197190282,-9.456573586365206,-8.570687709181788,-6.114427160959545,-8.830850771877744,-7.960310374295409
17.285714285714285,-24.748068935703227,-26.62270129024643,-24.960068704212325,-19.09792945274059,-20.92822641606194,-19.610115749359665,-15.573746407304617,-17.72606015299159,-16.405351647253134,-13.083924820562142,-15.540206198648605,-14.531370026761676,-11.570963421802084,-13.908038087937857,-13.215694325594844,-10.184023900489292,-12.62350014636561,-12.222996455748529,-9.132418591677265,-11.576721489306227,-10.37263486387253,-8.034956562491192,-10.702179475717362,-9.75501839262535,-7.437080498817837,-9.957675793081686,-9.197896241856443,-6.994267805296845,-9.314462114909624,-8.592842167593757
18.642857142857142,-25.349892133755553,-27.25522113989593,-25.601087482819594,-19.655955126586605,-21.53764135335561,-20.227849648528395,-15.973732365223496,-18.313320160512838,-16.879502438642593,-13.597796476907222,-16.106296547631782,-14.954063245089388,-11.836476747635501,-14.453952584404773,-13.252817857999997,-10.564135805308954,-13.15022200140617,-12.093332506813963,-9.387507553010236,-12.085210001168532,-10.916119263428339,-8.5184539652073,-11.193361091915733,-10.32015800803411,-7.7920966008863335,-10.432438437463865,-9.845963142209737,-6.773325109556559,-9.77365192094598,-9.204672542210446
20.0,-25.924606198194414,-27.84481778023849,-26.109277106258947,-20.223075096904562,-22.107184635369098,-20.716997041086216,-16.562706644694764,-18.86356751529615,-17.53682207559979,-14.169997680138387,-16.638035863015297,-15.450619595232807,-12.319291083278006,-14.967982361517997,-13.739866294524923,-11.034630395402392,-13.64733675281813,-12.930412022792835,-9.718329284178093,-12.56618973400821,-11.911159669122762,-8.821262298543429,-11.658963942593939,-10.216374786709286,-8.221885987584987,-10.88339571486689,-10.408807044043764,-7.920595201562675,-10.210664972682126,-9.762314444682321


==> figures/tau_eta_data.csv <==
eta_0_dB,tau_gamma_50dB,tau_gamma_20dB,tau_gamma_10dB
-30.0,50.467372166248055,14.953487812212204,8.408964152537145
-25.225887322599423,26.892855652505908,11.360296962553221,6.388364448478075
-23.006820032720423,19.708998123692137,9.997996995392779,5.622286879638303
-21.545291216610245,15.921766175476714,9.191254286049064,5.168622115378307
-20.453708495541424,13.502737673552286,8.631478904981186,4.8538372857796634
-19.58211890538847,11.793031410944515,8.20909863181386,4.616315403232488
-18.85655142750634,10.506017363424661,7.873290697870336,4.427476724649253
-18.235027769201903,9.494437687281874,7.596581391219218,4.271871646454561
-17.691417047425603,8.67391379387556,7.3625444075158075,4.140262978895232
-17.20834333196097,7.992194427751708,7.160627538253714,4.026716779056101
-16.773664602118743,7.414983147986488,6.983676540127694,3.927209920276159
-16.37856118725165,6.918723555716387,6.826632606567753,3.838897626564957
-16.016424339059366,6.486636224784576,6.486636224784576,3.759699282944681
-15.682173902827685,6.10640665616167,6.10640665616167,3.6880504107828895
-15.371820460836092,5.768768752568696,5.768768752568696,3.6227470594048015
-15.082173829764724,5.466600960279542,5.466600960279542,3.562844326110792
-14.810642869957633,5.194329410553647,5.194329410553647,3.507587977497246
-14.55509429723338,4.947522046617028,4.947522046617028,3.4563670676527747
-14.3137507859147,4.722605518955003,4.722605518955003,3.408680300442993
-14.085115930807932,4.516663275166232,4.516663275166232,3.36411163747776
-13.86791799622582,4.327288705749287,4.327288705749287,3.322312276503395
-13.661067075811335,4.152476454973144,4.152476454973144,3.282987113160149
-13.463622000426305,3.9905407134122424,3.9905407134122424,3.2458844182085134
-13.27476444781854,3.840052925177364,3.840052925177364,3.2107878602999116
-13.093778451482144,3.6997936890366083,3.6997936890366083,3.1775102660767414
-12.920034011492856,3.5687151873173115,3.5687151873173115,3.1458886850644454
-12.75297385976005,3.445911526677265,3.445911526677265,3.1157804469612413
-12.592102678065487,3.3305950967386027,3.3305950967386027,3.087059982497972
-12.436978242841324,3.222077556795405,3.222077556795405,3.059616238072739
-12.287204097734648,3.1197544181710968,3.1197544181710968,3.0333505566619685
-12.142423448174755,3.0230924465206916,3.0230924465206916,3.0081749282142405
-12.002314041262965,2.9316192951012647,2.9316192951012647,2.9316192951012647
-11.86658384611742,2.8449149174293673,2.8449149174293673,2.8449149174293673
-11.73496738904721,2.762604409929697,2.762604409929697,2.762604409929697
-11.607222627931844,2.684352011941268,2.684352011941268,2.684352011941268
-11.483128273321118,2.6098560486514004,2.6098560486514004,2.6098560486514004
-11.362481481764359,2.538844647048001,2.538844647048001,2.538844647048001
-11.245095860978518,2.4710720893140374,2.4710720893140374,2.4710720893140374
-11.130799737595158,2.406315694770645,2.406315694770645,2.406315694770645
-11.019434647072174,2.3443731423627425,2.3443731423627425,2.3443731423627425
-10.910854012431999,2.2850601621445294,2.2850601621445294,2.2850601621445294
-10.804921984182378,2.2282085372829172,2.2282085372829172,2.2282085372829172
-10.701512418385185,2.173664368521861,2.173664368521861,2.173664368521861
-10.600507973590009,2.121286561420056,2.121286561420056,2.121286561420056
-10.50179931041823,2.0709455034310658,2.0709455034310658,2.0709455034310658
-10.405284380106485,2.0225219033779562,2.0225219033779562,2.0225219033779562
-10.310867790402572,1.975905770346423,1.975905770346423,1.975905770346423
-10.21846023893609,1.9309955126849745,1.9309955126849745,1.9309955126849745
-10.127978005627135,1.8876971408173318,1.8876971408173318,1.8876971408173318
-10.039342496901916,1.8459235600662884,1.8459235600662884,1.8459235600662884
-9.952479835496908,1.8055939417588267,1.8055939417588267,1.8055939417588267
-9.867320490486783,1.7666331626080667,1.7666331626080667,1.7666331626080667
-9.783798942893872,1.728971303811549,1.728971303811549,1.728971303811549
-9.701853382850071,1.692543202517866,1.692543202517866,1.692543202517866
-9.621425434804651,1.6572880493352897,1.6572880493352897,1.6572880493352897
-9.542459907717703,1.6231490264199693,1.6231490264199693,1.6231490264199693
-9.464904567561693,1.5900729814139263,1.5900729814139263,1.5900729814139263
-9.388709929782392,1.5580101331265728,1.5580101331265728,1.5580101331265728
-9.31382906965405,1.5269138053855105,1.5269138053855105,1.5269138053855105
-9.240217448708709,1.4967401859377083,1.4967401859377083,1.4967401859377083
-9.167832755631975,1.4674481076730084,1.4674481076730084,1.4674481076730084
-9.09663476020203,1.4389988497781758,1.4389988497781758,1.4389988497781758
-9.026585179009466,1.4113559567198914,1.4113559567198914,1.4113559567198914
-8.957647551835766,1.3844850732060203,1.3844850732060203,1.3844850732060203
-8.889787127690996,1.3583537934920902,1.3583537934920902,1.3583537934920902
-8.822970759618997,1.3329315235890014,1.3329315235890014,1.3329315235890014
-8.757166807472885,1.3081893550926615,1.3081893550926615,1.3081893550926615
-8.692345047947,1.2840999495000371,1.2840999495000371,1.2840999495000371
-8.628476591224953,1.2606374320018334,1.2606374320018334,1.2606374320018334
-8.565533803668366,1.2377772938522584,1.2377772938522584,1.2377772938522584
-8.503490236028476,1.215496302513159,1.215496302513159,1.215496302513159
-8.442320556713806,1.1937724188549614,1.1937724188549614,1.1937724188549614
-8.38200048969253,1.172584720772014,1.172584720772014,1.172584720772014
-8.32250675664854,1.1519133326362436,1.1519133326362436,1.1519133326362436
-8.263817023046276,1.1317393600717116,1.1317393600717116,1.1317393600717116
-8.205909847791602,1.112044829584729,1.112044829584729,1.112044829584729
-8.148764636204778,1.0928126326303318,1.0928126326303318,1.0928126326303318
-8.092361596047418,1.0740264737370018,1.0740264737370018,1.0740264737370018
-8.036681696368493,1.0556708223481166,1.0556708223481166,1.0556708223481166
-7.981706628955258,1.0377308680711974,1.0377308680711974,1.0377308680711974
-7.927418772193686,1.0201924790552046,1.0201924790552046,1.0201924790552046
-7.873801157159952,1.00304216324221,1.00304216324221,1.00304216324221
-7.82083743577966,0.9862670322631001,0.9862670322631001,0.9862670322631001
-7.768511850905361,0.9698547677679569,0.9698547677679569,0.9698547677679569
-7.7168092081752935,0.953793590000588,0.953793590000588,0.953793590000588
-7.665714849527642,0.938072228443595,0.938072228443595,0.938072228443595
-7.615214628254767,0.9226798943756431,0.9226798943756431,0.9226798943756431
-7.565294885491197,0.9076062551963318,0.9076062551963318,0.9076062551963318
-7.515942428037652,0.892841410386529,0.892841410386529,0.892841410386529
-7.46714450743097,0.87837586898319,0.87837586898319,0.87837586898319
-7.4188888001769175,0.8642005284579131,0.8642005284579131,0.8642005284579131
-7.371163389069161,0.8503066548976637,0.8503066548976637,0.8503066548976637
-7.323956745523601,0.8366858643944282,0.8366858643944282,0.8366858643944282
-7.277257712862516,0.8233301055581963,0.8233301055581963,0.8233301055581963
-7.23105549048792,0.8102316430745016,0.8102316430745016,0.8102316430745016
-7.185339618887937,0.7973830422340882,0.7973830422340882,0.7973830422340882
-7.140099965424155,0.7847771543679278,0.7847771543679278,0.7847771543679278
-7.095326710851627,0.7724071031260649,0.7724071031260649,0.7724071031260649
-7.0510103365266685,0.7602662715435026,0.7602662715435026,0.7602662715435026
-7.0071416122607655,0.7483482898406844,0.7483482898406844,0.7483482898406844
-6.963711584781816,0.7366470239101177,0.7366470239101177,0.7366470239101177
-6.920711566766633,0.7251565644442973,0.7251565644442973,0.7251565644442973
-6.8781331264111,0.7138712166634414,0.7138712166634414,0.7138712166634414
-6.835968077506653,0.7027854906045915,0.7027854906045915,0.7027854906045915
-6.794208469993882,0.6918940919364235,0.6918940919364235,0.6918940919364235
-6.752846580965981,0.6811919132667222,0.6811919132667222,0.6811919132667222
-6.711874906096588,0.6706740259117975,0.6706740259117975,0.6706740259117975
-6.6712861514682125,0.6603356720993334,0.6603356720993334,0.6603356720993334
-6.631073225778998,0.6501722575781351,0.6501722575781351,0.6501722575781351
-6.59122923290698,0.6401793446100913,0.6401793446100913,0.6401793446100913
-6.551747464812357,0.6303526453214147,0.6303526453214147,0.6303526453214147
-6.512621394759492,0.6206880153917083,0.6206880153917083,0.6206880153917083
-6.4738446708415145,0.6111814480609454,0.6111814480609454,0.6111814480609454
-6.435411109791454,0.6018290684357367,0.6018290684357367,0.6018290684357367
-6.397314691064844,0.592627128077506,0.592627128077506,0.592627128077506
-6.3595495511795885,0.5835719998563618,0.5835719998563618,0.5835719998563618
-6.3221099782998325,0.5746601730555163,0.5746601730555163,0.5746601730555163
-6.284990407051291,0.5658882487120247,0.5658882487120247,0.5658882487120247
-6.248185413556274,0.5572529351806522,0.5572529351806522,0.5572529351806522
-6.211689710677344,0.5487510439083854,0.5487510439083854,0.5487510439083854
-6.175498143459144,0.5403794854080097,0.5403794854080097,0.5403794854080097
-6.139605684758607,0.532135265419809,0.532135265419809,0.532135265419809
-6.104007431054245,0.524015481251209,0.524015481251209,0.524015481251209
-6.068698598425815,0.5160173182847432,0.5160173182847432,0.5160173182847432
-6.03367451869608,0.508138046645358,0.508138046645358,0.508138046645358
-5.998930635726932,0.5003750180186017,0.5003750180186017,0.5003750180186017
-5.964462501862472,0.492725662611754,0.492725662611754,0.492725662611754
-5.930265774512154,0.4851874862504285,0.4851874862504285,0.4851874862504285
-5.896336212867391,0.4777580676036337,0.4777580676036337,0.4777580676036337
-5.862669674745431,0.47043505553067316,0.47043505553067316,0.47043505553067316
-5.829262113554632,0.46321616654367187,0.46321616654367187,0.46321616654367187
-5.7961095753755645,0.45609918237986896,0.45609918237986896,0.45609918237986896
-5.763208196152684,0.44908194767815746,0.44908194767815746,0.44908194767815746
-5.730554198991582,0.44216236775465206,0.44216236775465206,0.44216236775465206
-5.698143891557093,0.4353384064724063,0.4353384064724063,0.4353384064724063
-5.6659736635677636,0.42860808420060315,0.42860808420060315,0.42860808420060315
-5.634039984382449,0.42196947585889893,0.42196947585889893,0.42196947585889893
-5.602339400674982,0.4154207090427404,0.4154207090427404,0.4154207090427404
-5.570868534193107,0.40895996222578895,0.40895996222578895,0.40895996222578895
-5.539624079598019,0.40258546303575105,0.40258546303575105,0.40258546303575105
-5.508602802381075,0.3962954866001332,0.3962954866001332,0.3962954866001332
-5.4778015368543755,0.3900883539586181,0.3900883539586181,0.3900883539586181
-5.4472171842121035,0.3839624305389425,0.3839624305389425,0.3839624305389425
-5.416846710659652,0.3779161246933256,0.3779161246933256,0.3779161246933256
-5.386687145607717,0.3719478862926622,0.3719478862926622,0.3719478862926622
-5.356735579928658,0.36605620537578876,0.36605620537578876,0.36605620537578876
-5.326989164272579,0.3602396108513678,0.3602396108513678,0.3602396108513678
-5.297445107440688,0.354496669249968,0.354496669249968,0.354496669249968
-5.268100674813607,0.3488259835240873,0.3488259835240873,0.3488259835240873
-5.238953186832428,0.34322619189399395,0.34322619189399395,0.34322619189399395
-5.210000017530404,0.33769596673733404,0.33769596673733404,0.33769596673733404
-5.181238593113254,0.3322340135205812,0.3322340135205812,0.3322340135205812
-5.152666390586177,0.32683906977049615,0.32683906977049615,0.32683906977049615
-5.124280936425731,0.3215099040838459,0.3215099040838459,0.3215099040838459
-5.0960798052948375,0.31624531517374177,0.31624531517374177,0.31624531517374177
-5.068060618799234,0.3110441309510021,0.3110441309510021,0.3110441309510021
-5.040221044283788,0.30590520763905854,0.30590520763905854,0.30590520763905854
-5.012558793667148,0.30082742892097447,0.30082742892097447,0.30082742892097447
-4.985071622313265,0.2958097051172236,0.2958097051172236,0.2958097051172236
-4.957757327938415,0.29085097239293106,0.29085097239293106,0.29085097239293106
-4.930613749552361,0.2859501919933611,0.2859501919933611,0.2859501919933611
-4.903638766432417,0.28110634950646607,0.28110634950646607,0.28110634950646607
-4.876830297129162,0.2763184541513956,0.2763184541513956,0.2763184541513956
-4.850186298502663,0.27158553809189334,0.27158553809189334,0.27158553809189334
-4.823704764788079,0.26690665577357703,0.26690665577357703,0.26690665577357703
-4.797383726689584,0.2622808832841217,0.2622808832841217,0.2622808832841217
-4.771221250501575,0.25770731773544364,0.25770731773544364,0.25770731773544364
-4.7452154372562,0.2531850766669923,0.2531850766669923,0.2531850766669923
-4.719364421896251,0.2487132974693086,0.2487132974693086,0.2487132974693086
-4.693666372472533,0.2442911368270621,0.2442911368270621,0.2442911368270621
-4.668119489364839,0.23991777018078958,0.23991777018078958,0.23991777018078958
-4.642722004525701,0.23559239120660982,0.23559239120660982,0.23559239120660982
-4.617472180746126,0.2313142113132127,0.2313142113132127,0.2313142113132127
-4.592368310942561,0.22708245915546035,0.22708245915546035,0.22708245915546035
-4.56740871746434,0.222896380163956,0.222896380163956,0.222896380163956
-4.542591751420917,0.2187552360899758,0.2187552360899758,0.2187552360899758
-4.517915792028226,0.21465830456517662,0.21465830456517662,0.21465830456517662
-4.4933792459734825,0.21060487867552236,0.21060487867552236,0.21060487867552236
-4.468980546797855,0.206594266548898,0.206594266548898,0.206594266548898
-4.444718154296357,0.20262579095588884,0.20262579095588884,0.20262579095588884
-4.4205905539344235,0.19869878892325424,0.19869878892325424,0.19869878892325424
-4.396596256280601,0.19481261135960692,0.19481261135960692,0.19481261135960692
-4.372733796454819,0.1909666226928632,0.1909666226928632,0.1909666226928632
-4.349001733591741,0.1871602005190227,0.1871602005190227,0.1871602005190227
-4.325398650318698,0.18339273526188052,0.18339273526188052,0.18339273526188052
-4.301923152247731,0.17966362984325474,0.17966362984325474,0.17966362984325474
-4.2785738674812865,0.17597229936337364,0.17597229936337364,0.17597229936337364
-4.2553494461311345,0.17231817079103937,0.17231817079103937,0.17231817079103937
-4.232248559850078,0.16870068266323518,0.16870068266323518,0.16870068266323518
-4.209269901376046,0.16511928479382815,0.16511928479382815,0.16511928479382815
-4.186412184088199,0.16157343799105978,0.16157343799105978,0.16157343799105978
-4.163674141574637,0.15806261378350475,0.15806261378350475,0.15806261378350475
-4.141054527211382,0.15458629415420674,0.15458629415420674,0.15458629415420674
-4.1185521137522505,0.15114397128271434,0.15114397128271434,0.15114397128271434
-4.096165692929316,0.1477351472947278,0.1477351472947278,0.1477351472947278
-4.073894075063597,0.1443593340191144,0.1443593340191144,0.1443593340191144
-4.051736088685695,0.14101605275202186,0.14101605275202186,0.14101605275202186
-4.029690580166044,0.13770483402786501,0.13770483402786501,0.13770483402786501
-4.007756413354505,0.13442521739693805,0.13442521739693805,0.13442521739693805
-3.985932469229023,0.13117675120944178,0.13117675120944178,0.13117675120944178
-3.9642176455530547,0.12795899240569886,0.12795899240569886,0.12795899240569886
-3.942610856541528,0.12477150631236462,0.12477150631236462,0.12477150631236462
-3.9211110325350624,0.1216138664444162,0.1216138664444162,0.1216138664444162
-3.8997171196822205,0.11848565431274868,0.11848565431274868,0.11848565431274868
-3.878428079629543,0.11538645923717711,0.11538645923717711,0.11538645923717711
-3.857242889219145,0.1123158781646759,0.1123158781646759,0.1123158781646759
-3.8361605401936534,0.1092735154926909,0.1092735154926909,0.1092735154926909
-3.815180038908271,0.10625898289733604,0.10625898289733604,0.10625898289733604
-3.7943004060497634,0.10327189916635193,0.10327189916635193,0.10327189916635193
-3.7735206763621614,0.100311890036639,0.100311890036639,0.100311890036639
-3.7528398983790083,0.09737858803624402,0.09737858803624402,0.09737858803624402
-3.732257134161939,0.09447163233064476,0.09447163233064476,0.09447163233064476
-3.7117714590454334,0.09159066857319899,0.09159066857319899,0.09159066857319899
-3.6913819613875525,0.08873534875963224,0.08873534875963224,0.08873534875963224
-3.6710877423265127,0.08590533108642956,0.08590533108642956,0.08590533108642956
-3.6508879155429046,0.08310027981301427,0.08310027981301427,0.08310027981301427
-3.63078160702743,0.08031986512759365,0.08031986512759365,0.08031986512759365
-3.6107679548539813,0.0775637630165608,0.0775637630165608,0.0775637630165608
-3.5908461089579307,0.07483165513733765,0.07483165513733765,0.07483165513733765
-3.571015230919479,0.07212322869456024,0.07212322869456024,0.07212322869456024
-3.5512744937519307,0.06943817631949946,0.06943817631949946,0.06943817631949946
-3.5316230816947556,0.0667761959526194,0.0667761959526194,0.0667761959526194
-3.5120601900113146,0.06413699072918042,0.06413699072918042,0.06413699072918042
-3.4925850247911194,0.06152026886779032,0.06152026886779032,0.06152026886779032
-3.4731968027565068,0.0589257435618242,0.0589257435618242,0.0589257435618242
-3.4538947510736073,0.056353132873614285,0.056353132873614285,0.056353132873614285
-3.4346781071674988,0.05380215963134296,0.05380215963134296,0.05380215963134296
-3.41554611854143,0.051272551328540146,0.051272551328540146,0.051272551328540146
-3.3964980426000073,0.04876404002612822,0.04876404002612822,0.04876404002612822
-3.377533146476246,0.04627636225692258,0.04627636225692258,0.04627636225692258
-3.3586507068623757,0.04380925893252681,0.04380925893252681,0.04380925893252681
-3.339850009844314,0.041362475252546736,0.041362475252546736,0.041362475252546736
-3.321130350739704,0.038935760616060945,0.038935760616060945,0.038935760616060945
-3.302491033939426,0.036528868535279674,0.036528868535279674,0.036528868535279674
-3.2839313727525017,0.034141556551322665,0.034141556551322665,0.034141556551322665
-3.2654506892542905,0.03177358615207535,0.03177358615207535,0.03177358615207535
-3.24704831413791,0.029424722692037022,0.029424722692037022,0.029424722692037022
-3.2287235865687833,0.02709473531412382,0.02709473531412382,0.02709473531412382
-3.210475854042251,0.024783396873370472,0.024783396873370472,0.024783396873370472
-3.19230447224415,0.022490483862460626,0.022490483862460626,0.022490483862460626
-3.174208804914312,0.020215776339057655,0.020215776339057655,0.020215776339057655
-3.1561882237128778,0.017959057854865214,0.017959057854865214,0.017959057854865214
-3.1382421080893903,0.01572011538638376,0.01572011538638376,0.01572011538638376
-3.1203698451545647,0.013498739267306319,0.013498739267306319,0.013498739267306319
-3.102570829554701,0.01129472312251621,0.01129472312251621,0.01129472312251621
-3.0848444633486483,0.009107863803634984,0.009107863803634984,0.009107863803634984
-3.0671901558872765,0.006937961326084628,0.006937961326084628,0.006937961326084628
-3.049607323695386,0.004784818807615783,0.004784818807615783,0.004784818807615783
-3.0320953903559973,0.0026482424082731114,0.0026482424082731114,0.0026482424082731114
-3.014653786396966,0.0005280412717445854,0.0005280412717445854,0.0005280412717445854
-2.997281949179862,-0.0015759725319313095,-0.0015759725319313095,-0.0015759725319313095
-2.9799793227910683,-0.0036639840623418126,-0.0036639840623418126,-0.0036639840623418126
-2.9627453579350354,-0.00573617556339114,-0.00573617556339114,-0.00573617556339114
-2.9455795118296453,-0.007792726516751633,-0.007792726516751633,-0.007792726516751633
-2.92848124810364,-0.00983381369408955,-0.00983381369408955,-0.00983381369408955
-2.9114500366960536,-0.011859611208118088,-0.011859611208118088,-0.011859611208118088
-2.894485353757621,-0.013870290562487456,-0.013870290562487456,-0.013870290562487456
-2.877586681554087,-0.015866020700568844,-0.015866020700568844,-0.015866020700568844
-2.8607535083714057,-0.017846968053130827,-0.017846968053130827,-0.017846968053130827
-2.843985328422765,-0.019813296584962985,-0.019813296584962985,-0.019813296584962985
-2.8272816417573905,-0.021765167840458594,-0.021765167840458594,-0.021765167840458594
-2.8106419541711105,-0.023702740988190814,-0.023702740988190814,-0.023702740988190814
-2.794065777118615,-0.02562617286450268,-0.02562617286450268,-0.02562617286450268
-2.777552627627397,-0.027535618016142464,-0.027535618016142464,-0.027535618016142464
-2.7611020282133047,-0.029431228741964077,-0.029431228741964077,-0.029431228741964077
-2.7447135067977073,-0.03131315513371911,-0.03131315513371911,-0.03131315513371911
-2.7283865966262013,-0.033181545115959506,-0.033181545115959506,-0.033181545115959506
-2.712120836188852,-0.0350365444850796,-0.0350365444850796,-0.0350365444850796
-2.695915769141912,-0.03687829694751504,-0.03687829694751504,-0.03687829694751504
-2.6797709442310054,-0.038706944157116174,-0.038706944157116174,-0.038706944157116174
-2.6636859152157215,-0.04052262575173162,-0.04052262575173162,-0.04052262575173162
-2.647660240795618,-0.04232547938899855,-0.04232547938899855,-0.04232547938899855
-2.631693484537561,-0.044115640781378945,-0.044115640781378945,-0.044115640781378945
-2.6157852148044225,-0.04589324373045592,-0.04589324373045592,-0.04589324373045592
-2.5999350046850527,-0.04765842016049483,-0.04765842016049483,-0.04765842016049483
-2.5841424319255473,-0.04941130015131367,-0.04941130015131367,-0.04941130015131367
-2.5684070788617435,-0.05115201197045117,-0.05115201197045117,-0.05115201197045117
-2.552728532352948,-0.052880682104670826,-0.052880682104670826,-0.052880682104670826
-2.537106383716845,-0.05459743529080266,-0.05459743529080266,-0.05459743529080266
-2.5215402286655824,-0.0563023945459545,-0.0563023945459545,-0.0563023945459545
-2.5060296672429856,-0.05799568119708774,-0.05799568119708774,-0.05799568119708774
-2.4905743037629047,-0.05967741490999338,-0.05967741490999338,-0.05967741490999338
-2.4751737467486388,-0.061347713717665585,-0.061347713717665585,-0.061347713717665585
-2.459827608873444,-0.06300669404809939,-0.06300669404809939,-0.06300669404809939
-2.4445355069020773,-0.06465447075152303,-0.06465447075152303,-0.06465447075152303
-2.4292970616333784,-0.06629115712706914,-0.06629115712706914,-0.06629115712706914
-2.4141118978438416,-0.06791686494891502,-0.06791686494891502,-0.06791686494891502
-2.398979644232183,-0.06953170449188983,-0.06953170449188983,-0.06953170449188983
-2.383899933364861,-0.07113578455656899,-0.07113578455656899,-0.07113578455656899
-2.3688724016225464,-0.07272921249386503,-0.07272921249386503,-0.07272921249386503
-2.3538966891475104,-0.07431209422912605,-0.07431209422912605,-0.07431209422912605
-2.338972439791917,-0.0758845342857557,-0.0758845342857557,-0.0758845342857557
-2.3240993010670072,-0.07744663580836415,-0.07744663580836415,-0.07744663580836415
-2.3092769240931394,-0.07899850058546148,-0.07899850058546148,-0.07899850058546148
-2.2945049635506902,-0.08054022907170301,-0.08054022907170301,-0.08054022907170301
-2.2797830776317785,-0.08207192040969834,-0.08207192040969834,-0.08207192040969834
-2.265110927992814,-0.08359367245139183,-0.08359367245139183,-0.08359367245139183
-2.2504881797078338,-0.08510558177902919,-0.08510558177902919,-0.08510558177902919
-2.2359145012226356,-0.08660774372570956,-0.08660774372570956,-0.08660774372570956
-2.221389564309661,-0.0881002523955484,-0.0881002523955484,-0.0881002523955484
-2.2069130440236497,-0.08958320068344179,-0.08958320068344179,-0.08958320068344179
-2.1924846186580123,-0.09105668029445499,-0.09105668029445499,-0.09105668029445499
-2.178103969701939,-0.09252078176283972,-0.09252078176283972,-0.09252078176283972
-2.1637707817982075,-0.09397559447068062,-0.09397559447068062,-0.09397559447068062
-2.1494847427016923,-0.09542120666619364,-0.09542120666619364,-0.09542120666619364
-2.135245543238545,-0.09685770548167243,-0.09685770548167243,-0.09685770548167243
-2.1210528772660515,-0.09828517695109656,-0.09828517695109656,-0.09828517695109656
-2.106906441633133,-0.09970370602740244,-0.09970370602740244,-0.09970370602740244
-2.0928059361414992,-0.10111337659943646,-0.10111337659943646,-0.10111337659943646
-2.078751063507419,-0.10251427150858194,-0.10251427150858194,-0.10251427150858194
-2.0647415293241163,-0.10390647256508034,-0.10390647256508034,-0.10390647256508034
-2.0507770420247655,-0.10529006056404591,-0.10529006056404591,-0.10529006056404591
-2.0368573128460836,-0.10666511530118084,-0.10666511530118084,-0.10666511530118084
-2.022982055792499,-0.10803171558820139,-0.10803171558820139,-0.10803171558820139
-2.009150987600897,-0.10938993926798077,-0.10938993926798077,-0.10938993926798077
-1.9953638277059187,-0.11073986322940498,-0.11073986322940498,-0.11073986322940498
-1.9816202982058162,-0.11208156342196646,-0.11208156342196646,-0.11208156342196646
-1.9679201238288355,-0.11341511487007916,-0.11341511487007916,-0.11341511487007916
-1.954263031900143,-0.11474059168714333,-0.11474059168714333,-0.11474059168714333
-1.940648752309254,-0.11605806708934649,-0.11605806708934649,-0.11605806708934649
-1.927077017477984,-0.11736761340921542,-0.11736761340921542,-0.11736761340921542
-1.9135475623288913,-0.11866930210892476,-0.11866930210892476,-0.11866930210892476
-1.9000601242542092,-0.11996320379336646,-0.11996320379336646,-0.11996320379336646
-1.8866144430852678,-0.12124938822297997,-0.12124938822297997,-0.12124938822297997
-1.8732102610623735,-0.12252792432635527,-0.12252792432635527,-0.12252792432635527
-1.8598473228051686,-0.12379888021261069,-0.12379888021261069,-0.12379888021261069
-1.846525375283429,-0.1250623231835491,-0.1250623231835491,-0.1250623231835491
-1.8332441677883216,-0.12631831974559868,-0.12631831974559868,-0.12631831974559868
-1.8200034519040904,-0.1275669356215442,-0.1275669356215442,-0.1275669356215442
-1.806802981480182,-0.1288082357620434,-0.1288082357620434,-0.1288082357620434
-1.7936425126037832,-0.13004228435695267,-0.13004228435695267,-0.13004228435695267
-1.7805218035727823,-0.1312691448464425,-0.1312691448464425,-0.1312691448464425
-1.7674406148691317,-0.1324888799319253,-0.1324888799319253,-0.1324888799319253
-1.754398709132616,-0.1337015515867871,-0.1337015515867871,-0.1337015515867871
-1.7413958511350038,-0.13490722106694247,-0.13490722106694247,-0.13490722106694247
-1.7284318077545988,-0.1361059489211915,-0.1361059489211915,-0.1361059489211915
-1.7155063479511534,-0.13729779500140915,-0.13729779500140915,-0.13729779500140915
-1.7026192427411713,-0.13848281847255603,-0.13848281847255603,-0.13848281847255603
-1.6897702651735598,-0.139661077822512,-0.139661077822512,-0.139661077822512
-1.6769591903056538,-0.14083263087175155,-0.14083263087175155,-0.14083263087175155
-1.6641857951795838,-0.1419975347828395,-0.1419975347828395,-0.1419975347828395
-1.6514498587989968,-0.14315584606977733,-0.14315584606977733,-0.14315584606977733
-1.63875116210611,-0.1443076206071861,-0.1443076206071861,-0.1443076206071861
-1.6260894879591086,-0.14545291363932866,-0.14545291363932866,-0.14545291363932866
-1.613464621109863,-0.1465917797889882,-0.1465917797889882,-0.1465917797889882
-1.600876348181976,-0.1477242730661896,-0.1477242730661896,-0.1477242730661896
-1.58832445764914,-0.14885044687678045,-0.14885044687678045,-0.14885044687678045
-1.5758087398138163,-0.1499703540308614,-0.1499703540308614,-0.1499703540308614
-1.5633289867862075,-0.151084046751081,-0.151084046751081,-0.151084046751081
-1.5508849924635457,-0.1521915766807891,-0.1521915766807891,-0.1521915766807891
-1.5384765525096618,-0.1532929948920572,-0.1532929948920572,-0.1532929948920572
-1.5261034643348603,-0.15438835189356326,-0.15438835189356326,-0.15438835189356326
-1.5137655270760675,-0.15547769763834862,-0.15547769763834862,-0.15547769763834862
-1.501462541577268,-0.1565610815314429,-0.1565610815314429,-0.1565610815314429
-1.4891943103702183,-0.15763855243737002,-0.15763855243737002,-0.15763855243737002
-1.4769606376554247,-0.15871015868752403,-0.15871015868752403,-0.15871015868752403
-1.464761329283399,-0.15977594808743034,-0.15977594808743034,-0.15977594808743034
-1.4525961927361644,-0.1608359679238839,-0.1608359679238839,-0.1608359679238839
-1.4404650371090328,-0.16189026497197315,-0.16189026497197315,-0.16189026497197315
-1.428367673092624,-0.16293888550199243,-0.16293888550199243,-0.16293888550199243
-1.4163039129551438,-0.163981875286238,-0.163981875286238,-0.163981875286238
-1.404273570524901,-0.1650192796056967,-0.1650192796056967,-0.1650192796056967
-1.3922764611730711,-0.16605114325662873,-0.16605114325662873,-0.16605114325662873
-1.3803124017966923,-0.16707751055704162,-0.16707751055704162,-0.16707751055704162
-1.3683812108019,-0.16809842535306196,-0.16809842535306196,-0.16809842535306196
-1.3564827080873865,-0.16911393102520592,-0.16911393102520592,-0.16911393102520592
-1.344616715028092,-0.17012407049454897,-0.17012407049454897,-0.17012407049454897
-1.3327830544591104,-0.1711288862287994,-0.1711288862287994,-0.1711288862287994
-1.3209815506598228,-0.17212842024827285,-0.17212842024827285,-0.17212842024827285
-1.3092120293382357,-0.1731227141317752,-0.1731227141317752,-0.1731227141317752
-1.297474317615542,-0.17411180902239132,-0.17411180902239132,-0.17411180902239132
-1.2857682440108795,-0.17509574563318453,-0.17509574563318453,-0.17509574563318453
-1.274093638426304,-0.1760745642528026,-0.1760745642528026,-0.1760745642528026
-1.262450332131953,-0.17704830475100258,-0.17704830475100258,-0.17704830475100258
-1.2508381577514207,-0.17801700658408262,-0.17801700658408262,-0.17801700658408262
-1.2392569492473147,-0.1789807088002365,-0.1789807088002365,-0.1789807088002365
-1.2277065419070157,-0.17993945004481704,-0.17993945004481704,-0.17993945004481704
-1.2161867723286184,-0.18089326856552734,-0.18089326856552734,-0.18089326856552734
-1.2046974784070643,-0.18184220221752273,-0.18184220221752273,-0.18184220221752273
-1.1932384993204512,-0.1827862884684407,-0.1827862884684407,-0.1827862884684407
-1.1818096755165304,-0.18372556440335208,-0.18372556440335208,-0.18372556440335208
-1.170410848699372,-0.18466006672963384,-0.18466006672963384,-0.18466006672963384
-1.1590418618162153,-0.18558983178177307,-0.18558983178177307,-0.18558983178177307
-1.1477025590444792,-0.1865148955260895,-0.1865148955260895,-0.1865148955260895
-1.1363927857789538,-0.1874352935653964,-0.1874352935653964,-0.1874352935653964
-1.1251123886191474,-0.18835106114358025,-0.18835106114358025,-0.18835106114358025
-1.1138612153568042,-0.18926223315012047,-0.18926223315012047,-0.18926223315012047
-1.1026391149635835,-0.19016884412453716,-0.19016884412453716,-0.19016884412453716
-1.091445937578891,-0.19107092826076721,-0.19107092826076721,-0.19107092826076721
-1.0802815344978765,-0.19196851941148566,-0.19196851941148566,-0.19196851941148566
-1.0691457581595747,-0.19286165109235348,-0.19286165109235348,-0.19286165109235348
-1.0580384621352072,-0.19375035648620156,-0.19375035648620156,-0.19375035648620156
-1.046959501116627,-0.19463466844716193,-0.19463466844716193,-0.19463466844716193
-1.0359087309049144,-0.19551461950472693,-0.19551461950472693,-0.19551461950472693
-1.0248860083991127,-0.19639024186775272,-0.19639024186775272,-0.19639024186775272
-1.0138911915851145,-0.19726156742840564,-0.19726156742840564,-0.19726156742840564
-1.002924139524678,-0.19812862776604648,-0.19812862776604648,-0.19812862776604648
-0.9919847123445913,-0.19899145415106023,-0.19899145415106023,-0.19899145415106023
-0.9810727712259649,-0.1998500775486297,-0.1998500775486297,-0.1998500775486297
-0.9701881783936663,-0.2007045286224509,-0.2007045286224509,-0.2007045286224509
-0.9593307971058773,-0.20155483773839783,-0.20155483773839783,-0.20155483773839783
-0.9485004916437917,-0.2024010349681343,-0.2024010349681343,-0.2024010349681343
-0.937697127301431,-0.20324315009266836,-0.20324315009266836,-0.20324315009266836
-0.9269205703755967,-0.20408121260585965,-0.20408121260585965,-0.20408121260585965
-0.9161706881559366,-0.20491525171787503,-0.20491525171787503,-0.20491525171787503
-0.9054473489151438,-0.20574529635859418,-0.20574529635859418,-0.20574529635859418
-0.8947504218992666,-0.20657137518096697,-0.20657137518096697,-0.20657137518096697
-0.8840797773181472,-0.2073935165643195,-0.2073935165643195,-0.2073935165643195
-0.873435286335968,-0.20821174861761765,-0.20821174861761765,-0.20821174861761765
-0.8628168210619226,-0.20902609918268159,-0.20902609918268159,-0.20902609918268159
-0.8522242545409917,-0.20983659583735204,-0.20983659583735204,-0.20983659583735204
-0.8416574607448404,-0.21064326589861715,-0.21064326589861715,-0.21064326589861715
-0.8311163145628165,-0.21144613642568824,-0.21144613642568824,-0.21144613642568824
-0.8206006917930668,-0.21224523422303965,-0.21224523422303965,-0.21224523422303965
-0.8101104691337523,-0.21304058584339955,-0.21304058584339955,-0.21304058584339955
-0.7996455241743776,-0.21383221759070228,-0.21383221759070228,-0.21383221759070228
-0.7892057353872157,-0.21462015552299352,-0.21462015552299352,-0.21462015552299352
-0.7787909821188452,-0.21540442545530544,-0.21540442545530544,-0.21540442545530544
-0.7684011445817787,-0.21618505296248122,-0.21618505296248122,-0.21618505296248122
-0.758036103846199,-0.21696206338196464,-0.21696206338196464,-0.21696206338196464
-0.7476957418317915,-0.21773548181655092,-0.21773548181655092,-0.21773548181655092
-0.7373799412996698,-0.21850533313709855,-0.21850533313709855,-0.21850533313709855
-0.7270885858444036,-0.2192716419852043,-0.2192716419852043,-0.2192716419852043
-0.7168215598861337,-0.22003443277584273,-0.22003443277584273,-0.22003443277584273
-0.7065787486627875,-0.2207937296999614,-0.2207937296999614,-0.2207937296999614
-0.6963600382223777,-0.22154955672705434,-0.22154955672705434,-0.22154955672705434
-0.6861653154154007,-0.22230193760768582,-0.22230193760768582,-0.22230193760768582
-0.6759944678873143,-0.22305089587599067,-0.22305089587599067,-0.22305089587599067
-0.6658473840711128,-0.2237964548521337,-0.2237964548521337,-0.2237964548521337
-0.6557239531799792,-0.22453863764473572,-0.22453863764473572,-0.22453863764473572
-0.6456240652000327,-0.22527746715327307,-0.22527746715327307,-0.22527746715327307
-0.6355476108831501,-0.22601296607043728,-0.22601296607043728,-0.22601296607043728
-0.6254944817398804,-0.22674515688446645,-0.22674515688446645,-0.22674515688446645
-0.6154645700324314,-0.22747406188144453,-0.22747406188144453,-0.22747406188144453
-0.6054577687677466,-0.22819970314756768,-0.22819970314756768,-0.22819970314756768
-0.595473971690653,-0.22892210257138507,-0.22892210257138507,-0.22892210257138507
-0.5855130732770949,-0.2296412818460022,-0.2296412818460022,-0.2296412818460022
-0.5755749687274382,-0.23035726247126567,-0.23035726247126567,-0.23035726247126567
-0.565659553959859,-0.2310700657559027,-0.2310700657559027,-0.2310700657559027
-0.5557667256037981,-0.2317797128196524,-0.2317797128196524,-0.2317797128196524
-0.5458963809935004,-0.2324862245953472,-0.2324862245953472,-0.2324862245953472
-0.5360484181616164,-0.23318962183098593,-0.23318962183098593,-0.23318962183098593
-0.5262227358328873,-0.23388992509176607,-0.23388992509176607,-0.23388992509176607
-0.5164192334178909,-0.23458715476209518,-0.23458715476209518,-0.23458715476209518
-0.5066378110068673,-0.23528133104757604,-0.23528133104757604,-0.23528133104757604
-0.4968783693636054,-0.23597247397696008,-0.23597247397696008,-0.23597247397696008
-0.4871408099194063,-0.2366606034040853,-0.2366606034040853,-0.2366606034040853
-0.4774250347671054,-0.2373457390097778,-0.2373457390097778,-0.2373457390097778
-0.46773094665517057,-0.23802790030373805,-0.23802790030373805,-0.23802790030373805
-0.45805844898185766,-0.2387071066263917,-0.2387071066263917,-0.2387071066263917
-0.44840744578943553,-0.23938337715073016,-0.23938337715073016,-0.23938337715073016
-0.4387778417584764,-0.24005673088411406,-0.24005673088411406,-0.24005673088411406
-0.42916954220220294,-0.24072718667006374,-0.24072718667006374,-0.24072718667006374
-0.4195824530609067,-0.24139476319001854,-0.24139476319001854,-0.24139476319001854
-0.4100164808964186,-0.24205947896507696,-0.24205947896507696,-0.24205947896507696
-0.40047153288664916,-0.24272135235771727,-0.24272135235771727,-0.24272135235771727
-0.3909475168201799,-0.24338040157348992,-0.24338040157348992,-0.24338040157348992
-0.38144434109092323,-0.244036644662694,-0.244036644662694,-0.244036644662694
-0.37196191469283035,-0.24469009952202908,-0.24469009952202908,-0.24469009952202908
-0.36250014721466717,-0.24534078389622377,-0.24534078389622377,-0.24534078389622377
-0.3530589488348376,-0.24598871537965125,-0.24598871537965125,-0.24598871537965125
-0.3436382303162716,-0.2466339114179171,-0.2466339114179171,-0.2466339114179171
-0.33423790300135975,-0.24727638930942847,-0.24727638930942847,-0.24727638930942847
-0.3248578788069518,-0.24791616620694487,-0.24791616620694487,-0.24791616620694487
-0.3154980702194002,-0.24855325911911075,-0.24855325911911075,-0.24855325911911075
-0.3061583902896648,-0.24918768491196425,-0.24918768491196425,-0.24918768491196425
-0.2968387526284628,-0.24981946031043048,-0.24981946031043048,-0.24981946031043048
-0.28753907140147816,-0.25044860189979595,-0.25044860189979595,-0.25044860189979595
-0.2782592613246142,-0.2510751261271646,-0.2510751261271646,-0.2510751261271646
-0.26899923765930495,-0.2516990493028902,-0.2516990493028902,-0.2516990493028902
-0.25975891620786823,-0.2523203876020023,-0.2523203876020023,-0.2523203876020023
-0.2505382133089163,-0.2529391570656019,-0.2529391570656019,-0.2529391570656019
-0.2413370458328068,-0.2535553736022498,-0.2535553736022498,-0.2535553736022498
-0.2321553311771501,-0.25416905298932985,-0.25416905298932985,-0.25416905298932985
-0.2229929872623558,-0.25478021087440295,-0.25478021087440295,-0.25478021087440295
-0.21384993252723428,-0.2553888627765368,-0.2553888627765368,-0.2553888627765368
-0.20472608592463623,-0.2559950240876245,-0.2559950240876245,-0.2559950240876245
-0.19562136691714624,-0.25659871007368784,-0.25659871007368784,-0.25659871007368784
-0.18653569547281307,-0.2571999358761574,-0.2571999358761574,-0.2571999358761574
-0.1774689920609326,-0.257798716513145,-0.257798716513145,-0.257798716513145
-0.1684211776478675,-0.25839506688069686,-0.25839506688069686,-0.25839506688069686
-0.15939217369291486,-0.2589890017540304,-0.2589890017540304,-0.2589890017540304
-0.15038190214421704,-0.25958053578876156,-0.25958053578876156,-0.25958053578876156
-0.14139028543470983,-0.26016968352210734,-0.26016968352210734,-0.26016968352210734
-0.13241724647811962,-0.26075645937408626,-0.26075645937408626,-0.26075645937408626
-0.12346270866499447,-0.26134087764869257,-0.26134087764869257,-0.26134087764869257
-0.11452659585878329,-0.26192295253506365,-0.26192295253506365,-0.26192295253506365
-0.10560883239194793,-0.26250269810863297,-0.26250269810863297,-0.26250269810863297
-0.09670934306212255,-0.26308012833226346,-0.26308012833226346,-0.26308012833226346
-0.08782805312830469,-0.26365525705737414,-0.26365525705737414,-0.26365525705737414
-0.07896488830709297,-0.2642280980250498,-0.2642280980250498,-0.2642280980250498
-0.07011977476895515,-0.2647986648671378,-0.2647986648671378,-0.2647986648671378
-0.06129263913454218,-0.2653669711073334,-0.2653669711073334,-0.2653669711073334
-0.052483408471031515,-0.26593303016224706,-0.26593303016224706,-0.26593303016224706
-0.04369201028851556,-0.26649685534246864,-0.26649685534246864,-0.26649685534246864
-0.03491837253641856,-0.26705845985360765,-0.26705845985360765,-0.26705845985360765
-0.026162423599957504,-0.2676178567973312,-0.2676178567973312,-0.2676178567973312
-0.01742409229663088,-0.268175059172381,-0.268175059172381,-0.268175059172381
-0.008703307872750348,-0.2687300798755858,-0.2687300798755858,-0.2687300798755858
0.0,-0.2692829317028591,-0.2692829317028591,-0.2692829317028591

